Setting Out a Software Stack Capable of Hosting a Virtual ROS-based Competition

Traditional academic competitions that foster collaboration from student communities all around the globe have either been postponed indefinitely or cancelled due to restrictions posed upon in-person gathering. Owing to this, virtual competitions are gaining importance as they provide the student community with an outlet for exposure and academic growth whilst having the convenience of being online and safe. Mars Society South Asia (MSSA) has developed a software stack capable of replicating on-site competition tasks via ROS-based simulations. The software enables users to perform necessary simulations without them having to interact with ROS or Gazebo. Currently, the software has been set out to be used for the Virtual Mars Rover Challenge (VMRC), a competition that focuses on simulating the next generation of Mars rovers and thereby providing the student community with a substitute to their on-site competitions. The objective of this white paper is to explain the software architecture, installation, usage, maintenance and ease of use which is the singular most important factor in software adoption.

==> run-PPO_2-tag-rollout_ep_rew_mean.csv <==
Wall time,Step,Value
1620848786.2663958,2048,100.0
1620848884.1719954,4096,75.0
1620848979.4299326,6144,85.0
1620849075.6397693,8192,57.14285659790039
1620849172.5398545,10240,41.66666793823242
1620849269.7998877,12288,45.45454406738281
1620849365.5270321,14336,42.30769348144531
1620849462.6874232,16384,45.0
1620849559.3081446,18432,42.64706039428711
1620849657.4185557,20480,44.73684310913086
1620849755.0005598,22528,42.85714340209961
1620849852.3682647,24576,44.565216064453125
1620849950.6135807,26624,43.0
1620850048.8084493,28672,44.44444274902344
1620850147.6909778,30720,43.10344696044922
1620850246.1046677,32768,39.51612854003906
1620850344.5292227,34816,34.09090805053711
1620850443.7398624,36864,31.428571701049805
1620850541.689583,38912,31.08108139038086
1620850639.3748062,40960,30.769229888916016
1620850738.2399218,43008,32.317073822021484
1620850835.2152112,45056,28.488372802734375
1620850933.747694,47104,30.0
1620851031.4589772,49152,29.787233352661133
1620851129.1397166,51200,28.06122398376465
1620851228.8662896,53248,25.0
1620851327.160211,55296,25.0
1620851425.1252546,57344,22.0
1620851523.0312636,59392,26.5
1620851621.275837,61440,26.5
1620851719.717542,63488,28.0
1620851817.9272082,65536,26.5
1620851917.108075,67584,22.0
1620852016.035118,69632,22.0
1620852113.0528724,71680,20.5
1620852212.300014,73728,20.5
1620852310.044086,75776,17.5
1620852409.469575,77824,20.5
1620852507.298198,79872,17.5
1620852605.0068243,81920,16.0
1620852702.654968,83968,14.5
1620852799.7614384,86016,17.5
1620852895.9394963,88064,20.5
1620852993.4551888,90112,20.5
1620853090.0265045,92160,20.5
1620853188.247973,94208,17.5
1620853286.0920703,96256,23.5
1620853384.5335608,98304,22.0
1620853483.4339473,100352,23.5
1620853581.2200952,102400,26.5
1620853679.1676083,104448,31.0
1620853777.4875698,106496,31.0
1620853875.5056877,108544,31.0
1620853973.8602638,110592,29.5
1620854072.3449633,112640,32.5
1620854169.4964945,114688,31.0
1620854267.4074333,116736,32.5
1620854364.62356,118784,35.5
1620854462.3926873,120832,38.5
1620854560.3799367,122880,41.5
1620854657.3533056,124928,43.0
1620854756.4711502,126976,46.0
1620854853.4108026,129024,44.5
1620854951.9308913,131072,47.5
1620855050.8319607,133120,50.5
1620855149.0356688,135168,55.0
1620855247.1306927,137216,58.0
1620855343.9525814,139264,55.0
1620855441.2682455,141312,55.0
1620855541.1377451,143360,56.5
1620855639.9832911,145408,58.0
1620855738.1596904,147456,55.0
1620855837.0640845,149504,56.5
1620855934.273945,151552,55.0
1620856032.3917117,153600,55.0
1620856131.0556142,155648,52.0
1620856229.7488465,157696,53.5
1620856329.4262707,159744,55.0
1620856427.9119656,161792,50.5
1620856527.7503676,163840,50.5
1620856625.834717,165888,47.5
1620856724.846136,167936,49.0
1620856824.036274,169984,49.0
1620856922.7634993,172032,46.0
1620857022.1059399,174080,44.5
1620857121.3975246,176128,43.0
1620857220.2292552,178176,44.5
1620857319.1787193,180224,43.0
1620857418.0198746,182272,41.5
1620857515.7221115,184320,40.0
1620857614.592693,186368,40.0
1620857714.115385,188416,38.5
1620857812.9424071,190464,40.0
1620857912.8935664,192512,41.5
1620858011.0870004,194560,41.5
1620858110.6113853,196608,43.0
1620858209.2862804,198656,44.5
1620858307.6356409,200704,44.5
1620858405.7962952,202752,44.5
1620858504.2832491,204800,43.0
1620858601.8938441,206848,41.5
1620858699.2933345,208896,40.0
1620858798.4186137,210944,38.5
1620858896.4487498,212992,40.0
1620858996.0086968,215040,40.0
1620859094.986497,217088,40.0
1620859192.0135489,219136,38.5
1620859289.5142834,221184,37.0
1620859388.298236,223232,38.5
1620859487.5000274,225280,38.5
1620859584.5332658,227328,40.0
1620859682.6664271,229376,38.5
1620859780.645561,231424,40.0
1620859879.8768787,233472,41.5
1620859977.335323,235520,41.5
1620860074.63174,237568,41.5
1620860171.0021062,239616,40.0
1620860269.5009212,241664,40.0
1620860367.2182312,243712,40.0
1620860465.854202,245760,38.5
1620860564.109294,247808,34.0
1620860661.7221072,249856,32.5
1620860760.6522026,251904,31.0
1620860859.1495872,253952,29.5
1620860956.2848613,256000,29.5
1620861054.0496397,258048,31.0
1620861151.729941,260096,28.0
1620861250.0912364,262144,29.5
1620861347.129807,264192,34.0
1620861444.4949484,266240,35.5
1620861542.2987597,268288,37.0
1620861640.1322298,270336,35.5
1620861738.3988433,272384,38.5
1620861836.546211,274432,38.5
1620861932.7597225,276480,38.5
1620862030.9004745,278528,40.0
1620862130.2117226,280576,38.5
1620862229.655351,282624,38.5
1620862328.9138892,284672,38.5
1620862428.1404097,286720,38.5
1620862527.2126594,288768,40.0
1620862627.024038,290816,41.5
1620862726.3005412,292864,44.5
1620862824.4185889,294912,46.0
1620862922.872001,296960,46.0
1620863021.125772,299008,50.5
1620863119.9612365,301056,49.0
1620863219.2618268,303104,46.0
1620863318.0352101,305152,46.0
1620863416.5689504,307200,46.0
1620863514.2017887,309248,49.0
1620863613.6783457,311296,52.0
1620863712.4733593,313344,49.0
1620863810.9633498,315392,47.5
1620863908.5688062,317440,44.5
1620864006.665787,319488,46.0
1620864105.2278955,321536,49.0
1620864203.520327,323584,46.0
1620864303.2478454,325632,44.5
1620864402.3050926,327680,40.0
1620864500.9131331,329728,35.5
1620864598.1399844,331776,37.0
1620864696.8252065,333824,35.5
1620864794.3079236,335872,32.5
1620864890.2611132,337920,35.5
1620864988.5090961,339968,32.5
1620865087.3823266,342016,32.5
1620865186.0157163,344064,28.0
1620865283.9919267,346112,25.0
1620865382.3689198,348160,28.0
1620865480.5453482,350208,26.5
1620865579.3800745,352256,28.0
1620865677.643885,354304,31.0
1620865776.261022,356352,35.5
1620865873.371774,358400,37.0
1620865971.9902403,360448,37.0
1620866072.3053231,362496,37.0
1620866170.7739165,364544,40.0
1620866269.6439483,366592,40.0
1620866368.800821,368640,41.5
1620866466.6388566,370688,41.5
1620866565.869118,372736,40.0
1620866665.4896557,374784,43.0
1620866764.1509538,376832,43.0
1620866862.6190553,378880,43.0
1620866961.2511425,380928,43.0
1620867060.004104,382976,41.5
1620867157.810033,385024,41.5
1620867255.8239107,387072,44.5
1620867354.104483,389120,41.5
1620867451.6116214,391168,43.0
1620867549.7739189,393216,44.5
1620867648.128242,395264,47.5
1620867745.6749601,397312,49.0
1620867844.2088337,399360,47.5
1620867942.80183,401408,50.5
1620868042.671496,403456,53.5
1620868140.6330438,405504,52.0
1620868239.0406744,407552,49.0
1620868337.4372666,409600,49.0
1620868434.534383,411648,47.5
1620868533.0441499,413696,47.5
1620868630.296352,415744,47.5
1620868728.729051,417792,47.5
1620868828.1379592,419840,47.5
1620868926.8379915,421888,49.0
1620869025.3565166,423936,49.0
1620869123.4044654,425984,49.0
1620869221.4732773,428032,50.5
1620869319.8411088,430080,50.5
1620869418.4621587,432128,52.0
1620869517.1946785,434176,53.5
1620869615.8572345,436224,53.5
1620869714.2582083,438272,53.5
1620869812.8514748,440320,55.0
1620869912.1776552,442368,52.0
1620870011.5076418,444416,49.0
1620870111.408408,446464,49.0
1620870208.9593494,448512,47.5
1620870307.433853,450560,47.5
1620870406.8256779,452608,46.0
1620870506.0794456,454656,46.0
1620870602.8614266,456704,47.5
1620870701.414242,458752,47.5
1620870800.2560039,460800,44.5
1620870898.0821383,462848,44.5
1620870996.693244,464896,44.5
1620871094.2288728,466944,43.0
1620871191.6617408,468992,44.5
1620871290.141487,471040,46.0
1620871387.4241314,473088,43.0
1620871483.9392762,475136,44.5
1620871579.8457747,477184,44.5
1620871677.4948344,479232,43.0
1620871773.8501964,481280,47.5
1620871872.8823946,483328,50.5
1620871970.3941357,485376,50.5
1620872066.0492804,487424,53.5
1620872163.2367795,489472,53.5
1620872261.7780697,491520,55.0
1620872359.4493227,493568,58.0
1620872456.7099862,495616,59.5
1620872554.5011697,497664,59.5
1620872652.5486805,499712,61.0
1620872750.171079,501760,61.0
1620872848.786668,503808,61.0
1620872946.9643576,505856,59.5
1620873046.1081347,507904,61.0
1620873144.8077037,509952,62.5
1620873244.045102,512000,67.0
1620873341.9000938,514048,67.0
1620873441.30036,516096,68.5
1620873539.8469791,518144,71.5
1620873638.1894171,520192,71.5
1620873735.9676638,522240,71.5
1620873833.8428724,524288,73.0
1620873933.233404,526336,70.0
1620874031.4272847,528384,71.5
1620874130.9614055,530432,74.5
1620874229.998059,532480,76.0
1620874329.140714,534528,74.5
1620874428.236663,536576,76.0
1620874528.860936,538624,76.0
1620874627.2954571,540672,77.5
1620874727.0877478,542720,77.5
1620874826.0497212,544768,77.5
1620874924.5989468,546816,77.5
1620875023.8257039,548864,77.5
1620875122.9170525,550912,77.5
1620875224.3757937,552960,79.0
1620875325.0702994,555008,77.5
1620875425.2281752,557056,77.5
1620875526.4694157,559104,79.0
1620875624.9702015,561152,80.5
1620875724.8636212,563200,80.5
1620875823.853535,565248,82.0
1620875923.045744,567296,82.0
1620876021.9645016,569344,80.5
1620876121.326992,571392,79.0
1620876220.516444,573440,77.5
1620876319.1837912,575488,77.5
1620876417.8375187,577536,82.0
1620876517.0177324,579584,82.0
1620876615.9693613,581632,80.5
1620876714.7203035,583680,80.5
1620876815.4079227,585728,82.0
1620876914.2132795,587776,82.0
1620877012.1474655,589824,82.0
1620877111.0382493,591872,80.5
1620877211.2236679,593920,80.5
1620877311.09521,595968,82.0
1620877410.24233,598016,83.5
1620877510.1867197,600064,83.5
1620877609.174209,602112,83.5
1620877708.1499825,604160,82.0
1620877807.2479153,606208,85.0
1620877906.084577,608256,86.5
1620878004.7585924,610304,86.5
1620878104.505314,612352,85.0
1620878204.5737467,614400,83.5
1620878303.9083698,616448,83.5
1620878402.2085834,618496,83.5
1620878502.5336561,620544,85.0
1620878602.5394254,622592,86.5
1620878696.283159,624640,86.5
1620878801.7681224,626688,86.5
1620878891.7029696,628736,88.0
1620878987.1636622,630784,88.0
1620879090.601486,632832,88.0
1620879192.3148232,634880,89.5
1620879278.2105396,636928,89.5
1620879357.9229743,638976,89.5
1620879449.6406896,641024,88.0
1620879538.5861702,643072,88.0
1620879629.3887353,645120,88.0
1620879721.8166237,647168,89.5
1620879823.2454445,649216,89.5
1620879921.8121207,651264,89.5
1620880021.5791585,653312,89.5
1620880120.1602542,655360,89.5
1620880219.6881087,657408,91.0
1620880318.9637322,659456,94.0
1620880418.3619545,661504,94.0
1620880519.3908913,663552,94.0
1620880619.0161297,665600,94.0
1620880718.6214154,667648,94.0
1620880818.0060453,669696,95.5
1620880918.4150658,671744,97.0
1620881017.644324,673792,97.0
1620881116.7813284,675840,97.0
1620881216.4135966,677888,97.0
1620881316.5429661,679936,97.0
1620881415.1264703,681984,98.5
1620881515.9641614,684032,98.5
1620881614.6208005,686080,98.5
1620881715.168584,688128,98.5
1620881816.480595,690176,98.5
1620881916.0988321,692224,97.0
1620882015.3337607,694272,98.5
1620882116.1481273,696320,98.5
1620882215.1752212,698368,98.5
1620882314.7380285,700416,98.5
1620882413.9881504,702464,98.5
1620882515.0073583,704512,98.5
1620882615.2136557,706560,98.5
1620882715.2309852,708608,98.5
1620882816.6689823,710656,98.5
1620882916.7209868,712704,98.5
1620883016.054569,714752,98.5
1620883116.7114346,716800,98.5
1620883216.3665369,718848,98.5
1620883315.5494792,720896,98.5
1620883414.3179967,722944,98.5
1620883513.6414344,724992,98.5
1620883613.1027484,727040,98.5
1620883711.9671922,729088,98.5
1620883811.3602653,731136,98.5
1620883910.0391712,733184,98.5
1620884008.0681586,735232,98.5
1620884107.3177645,737280,98.5
1620884207.2718399,739328,98.5
1620884306.6179445,741376,98.5
1620884407.9101617,743424,100.0
1620884506.7926064,745472,100.0
1620884606.1857092,747520,100.0
1620884705.7239451,749568,100.0
1620884806.1337535,751616,100.0
1620884905.4425123,753664,100.0
1620885004.1829808,755712,100.0
1620885103.5841765,757760,100.0
1620885201.7264771,759808,100.0
1620885300.5909503,761856,100.0
1620885398.8295388,763904,100.0
1620885499.128428,765952,100.0
1620885597.7827663,768000,100.0
1620885698.2971487,770048,100.0
1620885797.9165447,772096,100.0
1620885898.1268432,774144,100.0
1620885996.5577004,776192,100.0
1620886095.7564082,778240,100.0
1620886193.9447904,780288,100.0
1620886293.6340032,782336,100.0
1620886394.1658452,784384,100.0
1620886493.6662638,786432,100.0
1620886593.0684903,788480,100.0
1620886691.9397786,790528,100.0
1620886790.7189202,792576,100.0
1620886890.2021484,794624,100.0
1620886990.3638349,796672,100.0
1620887090.566069,798720,100.0
1620887189.5937753,800768,100.0
1620887290.176946,802816,100.0
1620887389.524096,804864,100.0
1620887489.7281246,806912,100.0
1620887588.614875,808960,100.0
1620887688.2742035,811008,100.0
1620887787.919803,813056,100.0
1620887887.5387416,815104,100.0
1620887985.7411056,817152,100.0
1620888084.7056925,819200,100.0
1620888183.158189,821248,100.0
1620888281.7222195,823296,100.0
1620888380.7871833,825344,100.0
1620888479.1797862,827392,100.0
1620888577.8297708,829440,100.0
1620888676.6672008,831488,100.0
1620888776.0456064,833536,100.0
1620888874.2839515,835584,100.0
1620888973.1049678,837632,100.0
1620889071.9691577,839680,100.0
1620889151.2631407,841728,100.0
1620889243.9176252,843776,100.0
1620889336.3537889,845824,100.0
1620889438.9035814,847872,100.0
1620889529.4817884,849920,100.0
1620889621.8534129,851968,100.0
1620889727.1088963,854016,100.0
1620889804.7911885,856064,100.0
1620889894.2245646,858112,100.0
1620889983.9887493,860160,100.0
1620890074.1857753,862208,100.0
1620890162.2634687,864256,100.0
1620890252.6464033,866304,100.0
1620890342.3354752,868352,100.0
1620890430.3323462,870400,100.0
1620890531.8638308,872448,100.0
1620890623.3823032,874496,100.0
1620890726.0397313,876544,100.0
1620890828.339247,878592,100.0
1620890917.0124605,880640,100.0
1620891023.129408,882688,100.0
1620891125.7833312,884736,100.0
1620891215.7667177,886784,100.0
1620891308.0871856,888832,100.0
1620891412.794734,890880,100.0
1620891517.9461253,892928,100.0
1620891619.3163474,894976,100.0
1620891717.837676,897024,100.0
1620891816.640933,899072,100.0
1620891904.1476777,901120,100.0
1620892005.4379392,903168,100.0
1620892093.806272,905216,100.0
1620892183.0399554,907264,100.0
1620892275.2997606,909312,100.0
1620892380.0346923,911360,100.0
1620892471.4286838,913408,100.0
1620892562.9712782,915456,100.0
1620892665.5432231,917504,100.0
1620892753.795739,919552,100.0
1620892854.2133696,921600,100.0
1620892954.1779933,923648,100.0
1620893053.3993044,925696,100.0
1620893152.4005148,927744,100.0
1620893252.0587447,929792,100.0
1620893352.165332,931840,100.0
1620893452.3889587,933888,100.0
1620893551.4716437,935936,100.0
1620893650.9117634,937984,100.0
1620893751.6122675,940032,100.0
1620893852.976942,942080,100.0
1620893953.3928218,944128,100.0
1620894052.7330396,946176,100.0
1620894152.0141127,948224,100.0
1620894251.712846,950272,100.0
1620894351.8209212,952320,100.0
1620894453.017029,954368,100.0
1620894550.5560458,956416,100.0
1620894651.16743,958464,100.0
1620894751.117832,960512,100.0
1620894851.1196313,962560,100.0
1620894951.835245,964608,100.0
1620895052.5532172,966656,100.0
1620895152.6833065,968704,100.0
1620895251.3510382,970752,100.0
1620895339.3540072,972800,100.0
1620895413.445164,974848,100.0
1620895504.528714,976896,100.0
1620895603.6139545,978944,100.0
1620895702.1107922,980992,100.0
1620895788.0731666,983040,100.0
1620895887.3350112,985088,100.0
1620895973.164673,987136,100.0
1620896064.0684023,989184,100.0
1620896150.8941598,991232,100.0
1620896255.189165,993280,100.0
1620896355.4184835,995328,100.0
1620896452.9900236,997376,100.0
1620896552.5204608,999424,100.0
1620896652.959974,1001472,100.0


==> run-TD3_3-tag-rollout_ep_rew_mean.csv <==
Wall time,Step,Value
1624518940.547172,3619,62.5
1624519065.3847322,7627,81.25
1624519193.7155764,11589,87.5
1624519321.4416142,15638,90.625
1624519449.4425387,19651,87.5
1624519577.9852319,23710,89.58333587646484
1624519706.5398316,27773,85.71428680419922
1624519835.1483967,31837,87.5
1624519964.2023158,35902,88.88888549804688
1624520092.4931505,39918,87.5
1624520221.4894824,43983,88.63636016845703
1624520350.9720552,48017,89.58333587646484
1624520482.0252378,52095,90.38461303710938
1624520614.6053612,56186,91.07142639160156
1624520750.3940256,60275,91.66666412353516
1624520893.7994795,64280,89.84375
1624521038.9252017,68307,88.23529052734375
1624521187.0450099,72355,86.80555725097656
1624521336.6248224,76440,87.5
1624521487.5033808,80481,88.125
1624521641.5934544,84510,88.69047546386719
1624521798.264117,88602,89.20454406738281
1624521954.9343262,92674,89.67391204833984
1624522112.1411166,96706,90.10416412353516
1624522269.975454,100707,90.5

